Towards an Integrated Conceptual Modelling Kernel for Business Transaction Workflows

The workflow concept, proliferated through the recently emergent computer supported cooperative work (CSCW) systems and workflow systems, advances information systems (IS) implementation models by incorporating aspects of collaboration and coordination in business processes. Under traditional implementation models, applications are partitioned into discrete units of functionality, with (typically) operational procedures used to describe how human and computerised actions of business processes combine to deliver business services. In this paper, a number of essential modelling concepts and features for business transaction workflows are developed.

==> btx.txt <==
paper
pt
article
generic
btx
amssymb
amsfonts
latexsym
epsfig
pt
em
An
Integrated
Conceptual
Modelling
Kernel
for
Business
Transaction
Workflows
Part
of
this
work
has
been
supported
by
CITEC
business
unit
of
the
Queensland
Government's
Department
of
Public
Works
and
Housing
formerly
the
Administrative
Services
Department
Barros
ter
Hofstede
Proper
cm
tabular
em
School
of
Information
Technology
Faculty
of
Information
Technology
The
University
of
Queensland
Queensland
University
of
Technology
Brisbane
Qld
GPO
Box
Brisbane
Australia
Australia
mail
barros
cs
uq
oz
au
mail
arthur
erikp
icis
qut
edu
au
tabular
Keywords
Conceptual
Modelling
Business
Process
Workflow
Object
Oriented
Analysis
Introduction
The
workflow
concept
proliferated
through
the
recently
emergent
computer
supported
cooperative
work
CSCW
systems
and
workflow
systems
see
surveys
in
and
respectively
advances
information
systems
IS
implementation
models
by
incorporating
aspects
of
collaboration
and
coordination
in
business
processes
Under
traditional
implementation
models
applications
are
partitioned
into
discrete
units
of
functionality
with
typically
operational
procedures
used
to
describe
how
human
and
computerised
actions
of
business
processes
combine
to
deliver
business
services
Through
an
endowment
of
business
process
execution
semantics
workflows
permit
greater
organisational
fit
of
ISs
Moreover
workflows
are
specified
at
level
above
traditional
applications
enabling
program
binding
and
access
to
loosely
coupled
set
of
databases
and
files
Therefore
newer
applications
may
be
developed
out
of
existing
applications
to
reflect
reengineered
business
processes
Crucial
to
the
specification
of
any
IS
implementation
is
the
conceptual
level
This
of
course
orients
the
analysis
of
given
domain
towards
its
essence
deep
structure
rather
than
to
aspects
of
implementation
physical
structure
or
representation
surface
structure
It
is
well
known
fact
the
later
problems
and
inadequacies
are
detected
in
specifications
the
greater
the
expense
of
correction
For
workflows
the
standardisation
of
concepts
is
progressing
through
the
Workflow
Management
Coalition
Refer
to
http
www
aiai
ed
ac
uk
WfMC
index
html
for
more
details
While
the
set
of
terms
and
references
defined
so
far
characterise
sufficiently
the
notion
of
workflow
event
process
including
pre
conditions
post
conditions
and
state
transitions
and
organisational
or
actor
role
much
of
the
focus
is
geared
towards
workflow
management
systems
and
their
specification
languages
The
emphasis
is
on
part
of
business
processing
namely
process
execution
semantics
sequence
repetition
choice
parallelism
and
synchronisation
sound
conceptualisation
requires
not
only
this
but
also
that
process
semantics
the
messaging
database
updates
and
retrievals
involved
to
be
explicitly
captured
In
general
for
the
conceptual
level
techniques
are
available
under
different
paradigms
for
the
modelling
of
different
aspects
of
business
domain
see
When
integrated
into
well
formed
methods
integrated
IS
specifications
result
number
of
paradigms
may
be
discerned
for
workflow
modelling
process
centric
state
centric
and
actor
centric
based
on
the
speech
act
theory
synthesis
of
Moreover
the
use
of
business
or
enterprise
models
as
deployed
in
requirements
engineering
methods
in
design
methods
and
in
CAiSE
tools
AD
CYCLE
provides
an
organisational
embedding
whereby
workflow
model's
components
may
be
backtracked
to
its
real
world
counterparts
Although
the
field
of
conceptual
modelling
has
become
fairly
mature
the
application
of
techniques
has
by
and
large
followed
the
intuition
of
the
developers
of
models
This
of
course
involves
an
informal
to
formal
transition
With
workflow
specifications
this
transition
is
reduced
however
greater
alignment
is
required
between
the
workflow
modelling
cognition
and
business
processing
cognition
Beyond
the
qualification
of
fundamental
modelling
concepts
process
with
organisational
attributes
business
service
the
business
processing
semantics
need
to
be
infused
into
the
semantics
of
technique
such
that
workflow
may
be
expressed
and
communicated
adequately
using
that
technique
In
absence
of
universal
organisational
theory
much
uncertainty
exists
as
to
how
effective
conceptual
modelling
techniques
are
for
business
workflows
whether
given
the
diversity
of
business
processing
any
generable
prescription
of
business
processing
cognition
is
in
fact
possible
or
desirable
In
general
in
one
form
or
another
the
requirements
which
lead
to
effective
conceptual
modelling
are
that
technique
should
adhere
strictly
to
the
conceptual
level
should
provide
high
degree
of
expressive
power
should
at
the
same
time
facilitate
comprehensibility
and
should
be
backed
up
by
solid
formal
foundation
whereby
both
the
syntax
and
semantics
are
clearly
defined
Equally
importantly
technique
should
be
suitable
for
its
problem
domain
meaning
that
its
concepts
and
features
reflect
closely
those
of
the
problem
domain
The
focus
of
the
paper
is
on
the
extension
of
conceptual
workflow
modelling
techniques
for
business
suitability
Of
course
to
speak
of
general
business
suitability
is
vague
since
there
are
many
types
of
organisations
and
many
types
of
business
processing
Therefore
particular
attention
is
drawn
to
specific
type
of
operational
business
processing
which
exhibits
precise
execution
paths
As
examples
the
processing
of
insurance
claims
bank
loans
and
land
conveyancing
are
mission
critical
in
nature
and
are
rarely
undertaken
without
strict
operational
procedure
Also
multiple
interactions
with
clients
and
external
organisations
are
typically
needed
to
fulfill
service
requests
In
some
ground
work
for
developing
more
precise
notion
of
business
suitability
has
already
been
established
In
particular
business
suitability
principles
were
elicited
from
an
assessment
of
both
classical
and
business
oriented
techniques
The
Principle
describes
how
model
should
be
backtracked
to
organisational
elements
The
Principle
identifies
the
need
for
scenarios
and
in
particular
business
transaction
as
distinct
from
business
process
and
business
service
for
workflow
cognition
The
Principle
requires
that
business
processing
undertaken
for
business
service
requests
should
be
insulated
from
the
requests
and
in
so
doing
motivates
the
need
for
an
explicit
treatment
of
business
services
within
conceptual
modelling
The
Principle
requires
that
all
concepts
involved
in
workflow
model
enactment
be
simultaneously
present
in
the
model
Simultaneously
absent
in
the
assessed
techniques
were
the
combination
of
structural
and
behavioural
aspects
of
workflows
human
to
computer
interaction
and
temporal
aspects
Finally
the
Principle
identifies
the
need
for
operational
error
handling
to
be
catered
for
at
the
conceptual
level
thereby
incorporating
the
recovery
management
focus
of
transactional
workflows
into
general
exception
handling
In
this
paper
number
of
essential
modelling
concepts
and
features
for
business
transaction
workflows
are
developed
The
approach
taken
is
to
develop
kernel
technique
so
that
The
paper
is
organised
as
follows
In
section
the
problems
and
suitability
principles
are
defined
In
section
useful
concepts
and
features
are
combined
extended
along
the
lines
of
the
principles
and
applied
to
real
world
case
study
In
section
the
kernel
is
described
formally
Finally
in
section
the
paper
is
concluded
and
further
research
issues
are
identified
business
suitability
synthesis
In
this
section
the
main
ideas
behind
are
sketched
using
the
business
suitability
principles
the
section
section
section
section
section
Organisational
embedding
The
Principle
requires
that
technique
embed
all
concepts
in
conceptual
model
directly
or
indirectly
but
without
redundancy
into
organisational
concepts
This
not
only
addresses
the
arbitrary
relationship
that
can
exist
between
conceptual
models
and
their
problem
domains
but
also
the
situation
where
specific
business
world
views
adopted
in
techniques
typically
enterrpise
models
prescribe
the
essential
structure
of
the
conceptual
model
The
latter
is
of
course
violation
of
the
Conceptualisation
Principle
Moreover
it
precludes
the
design
of
an
IS
process
from
network
of
business
processes
without
first
composing
an
artificial
business
process
This
restriction
is
evident
in
specification
frameworks
of
integrated
modelling
techniques
and
CAiSE
tools
AD
CYCLE
Such
composition
at
the
IS
level
and
not
the
business
level
relates
to
the
comprehensibility
of
process
model
or
reflects
IS
design
requirements
of
multi
organisational
domain
say
To
facilitate
organisational
embedding
business
processing
universe
is
defined
which
consists
of
set
of
organisational
concepts
Although
not
described
here
these
include
organisational
unit
actor
and
actor
roles
service
event
message
process
and
object
type
For
particular
area
of
interest
for
IS
development
three
delineations
are
imposed
over
this
universe
This
is
business
scope
business
domain
and
business
environment
The
business
scope
is
the
broadest
perspective
possible
for
the
area
of
interest
encompassing
both
the
business
domain
and
the
business
environment
The
business
domain
is
the
primary
area
of
interest
requiring
all
the
necessary
concepts
for
detailed
description
of
business
processing
business
environment
only
requires
those
concepts
which
describe
the
business
processing
interaction
with
the
business
domain
For
example
the
events
and
their
messages
are
sufficient
for
understanding
interactions
to
and
from
business
domain
Through
consistent
perception
of
business
processing
universe
its
detailed
projection
through
business
domain
and
its
partial
projection
through
business
environment
way
of
thinking
is
also
apparent
That
is
for
an
area
of
interest
the
separation
of
the
clients
environment
the
server
domain
and
the
ancillary
servers
environment
at
the
outset
clarifies
the
modelling
detail
required
Scenario
validation
The
Principle
requires
that
technique
should
provide
an
explicit
notion
of
scenario
for
model
validation
Validation
is
concerned
with
the
interpretation
of
conceptual
model's
domain
semantics
as
distinct
from
verification
which
is
concerned
with
formal
syntax
and
semantics
In
general
sense
scenario
represents
an
effect
in
business
domain
for
some
well
defined
reason
which
is
expressible
using
the
concepts
of
typically
more
than
one
partial
model
In
business
processing
terms
it
is
clear
that
reason
may
be
associated
with
an
event
and
the
effect
is
the
resultant
triggering
of
set
processes
through
which
information
may
be
accessed
Furthermore
events
possibly
invoking
processing
in
the
business
environment
may
also
result
Ultimately
the
occurrence
of
some
final
event
signifies
the
logical
termination
of
processing
representing
the
organisation's
recognition
that
no
further
processing
should
proceed
While
scenarios
appear
synonymous
with
workflows
there
is
subtle
distinction
scenario
is
concept
which
serves
interpretation
while
workflow
is
concept
which
serves
implementation
Depending
on
the
degree
of
complexity
of
workflow
scenario
may
address
part
or
all
of
workflow
and
possibly
several
workflows
In
accordance
with
the
Principle
the
notion
of
business
transaction
drawn
from
Macroeconomics
perspective
of
organisations
is
proposed
as
scenario
Business
transactions
are
accountable
units
by
which
an
organisation
measures
its
exchange
of
goods
and
services
Ultimately
this
measure
is
aggregated
for
nation's
economic
metrics
Gross
National
Product
GNP
and
Gross
Domestic
Product
GDP
As
subunit
of
business
processing
indeed
one
which
represents
cost
closure
business
transaction
provides
well
recognised
mechanism
for
workflow
model
interpretation
The
term
business
transaction
will
hereafter
be
preferred
over
business
processing
and
the
notion
business
transaction
workflow
will
qualify
that
class
of
business
processing
being
considered
for
workflow
implementation
Service
information
hiding
key
distinction
in
business
transactions
is
that
between
business
services
and
business
processes
This
is
in
fact
generalisation
of
the
distinction
between
events
and
processes
An
event
afterall
is
associated
with
some
intention
and
more
than
one
event
may
share
the
same
intention
In
business
sense
intentions
are
denoted
by
business
services
As
such
business
services
are
described
external
organisation
of
functionality
which
do
not
do
anything
as
such
other
than
being
associated
with
process
interactions
This
may
involve
external
access
such
as
client
requests
and
responses
from
outside
organisations
or
internal
access
to
services
in
different
parts
of
an
organisation
Inherently
they
have
set
of
states
initiated
processing
rejected
and
each
state
is
associated
with
and
dependent
on
particular
course
of
action
resulting
from
particular
event
Business
processes
on
the
other
hand
are
prescribed
internal
organisation
of
functionality
reflecting
the
mechanisms
by
which
business
services
are
delivered
Unlike
services
they
perform
concrete
actions
data
transformations
updates
and
retrievals
and
their
states
are
relatively
speaking
dependent
on
the
success
of
their
processing
The
Principle
requires
that
technique
should
allow
the
formulation
of
service
requests
to
be
independent
of
their
actual
processing
This
is
to
avoid
the
problem
of
the
direct
triggering
of
processes
given
the
context
of
triggering
From
the
point
of
view
of
the
environment
or
from
different
parts
of
an
organisation
the
actual
business
processes
triggered
for
some
business
service
request
are
inconsequential
for
the
formulation
of
the
request
That
is
the
request
is
issued
for
business
service
and
as
result
some
internal
mechanism
is
used
to
determine
what
action
to
take
An
implication
is
that
when
processes
are
reengineered
the
actual
request
is
not
affected
This
of
course
is
an
application
of
the
well
known
Information
Hiding
Principle
in
software
design
Cognitive
sufficiency
The
Principle
relates
the
inclusion
of
all
the
concepts
which
provide
sufficient
cognition
of
model
such
that
no
assumptions
about
fundamental
aspects
of
business
processing
execution
semantics
are
required
Notable
areas
of
variance
in
process
and
workflow
modelling
techniques
are
addressed
below
Object
and
control
flows
Although
techniques
allow
either
structural
or
behavioural
aspects
of
processes
to
be
modelled
given
their
distinctive
purposes
of
analysis
both
are
required
for
capturing
business
transaction's
execution
semantics
Structured
process
models
data
flow
diagram
DFD
describe
object
data
flows
identifiable
containers
of
objects
object
stores
persistent
repositories
of
objects
and
object
transforming
processes
Behavioural
process
models
Task
Structures
describe
process
sequences
repetition
choice
parallelism
and
synchronisation
Clearly
behavioural
aspects
are
crucial
for
the
specification
of
execution
semantics
Structural
concepts
are
also
important
for
two
reasons
Firstly
object
flows
are
transmitted
by
triggers
related
process
interactions
processes
and
processes
and
events
and
processes
As
containers
of
objects
they
should
be
differentiated
from
the
set
of
attributes
they
transmit
For
example
process
precondition
should
make
reference
to
particular
object
flow
type
when
other
object
flow
types
have
the
same
set
of
attribute
types
as
it
Secondly
process
specifications
would
be
incomplete
without
the
incorporation
of
the
object
transformations
and
objects
stores
involved
HCI
Another
area
of
cognitive
insufficiency
is
the
conceptualisation
of
human
to
computer
interaction
HCI
by
techniques
Although
traditionally
determined
at
detailed
design
stage
HCI
points
and
their
dialogues
may
be
defined
in
process
model
to
reduce
the
waterfall
between
conceptual
design
and
implementation
levels
Moreover
it
is
possible
to
derive
them
from
business
transaction's
semantics
in
if
human
and
computerised
actor
types
involved
in
an
action
that
action
is
refined
method
of
an
external
object
type
form
How
do
our
business
transaction
semantics
extend
this
idea
Temporal
aspects
Despite
the
varying
support
in
techniques
business
transactions
require
temporal
specifications
for
process
dependencies
and
therefore
process
pre
and
post
conditions
Direct
analogues
may
be
found
with
normal
process
execution
process
may
be
required
to
execute
within
time
duration
of
another
process
sequence
process
may
execute
repeatedly
within
time
duration
repetition
process
may
be
required
to
execute
either
at
one
time
or
another
choice
number
of
processes
may
be
required
to
execute
simultaneously
at
some
time
parallelism
or
messages
from
number
of
processes
may
be
required
within
given
time
synchronisation
Execution
resilience
more
specialised
aspect
of
execution
semantics
relates
to
execution
resilience
That
is
errors
can
occur
which
affect
the
normal
execution
of
business
transaction
Of
course
error
prevention
may
be
defined
through
database
constraints
and
process
pre
and
post
conditions
while
model
verification
eliminates
erroneous
specifications
However
operational
errors
can
still
occur
beyond
the
control
of
an
IS
For
example
clients
may
not
abide
by
business
processing
rules
borrowers
not
returning
items
by
their
due
dates
to
library
or
system
crashes
may
occur
The
Principle
requires
that
technique
should
support
the
handling
of
operational
errors
so
that
business
processing
execution
may
be
verified
as
being
resilient
Although
traditional
process
modelling
techniques
do
not
deal
with
this
aspect
recently
proposed
workflow
modelling
technique
provides
basic
mechanisms
for
exception
handling
more
detailed
treatment
of
non
deterministic
failures
has
recently
become
the
subject
of
workflow
implementation
specifications
In
particular
the
database
transaction
model
more
recently
described
in
with
its
ACID
properties
atomicity
consistency
isolation
and
consistency
has
been
extended
for
workflow
execution
semantics
see
survey
of
transactional
workflows
issues
in
pp
Under
it
transaction
binds
set
of
database
operations
into
an
atomic
unit
of
execution
Following
the
requirement
of
failure
atomicity
transaction's
changes
to
database
are
committed
if
the
execution
is
successful
or
rolled
back
if
not
Following
the
requirement
of
execution
atomicity
the
concurrent
execution
of
transactions
should
have
the
same
effect
as
if
they
were
executed
in
serialisable
order
Workflows
are
more
complex
structures
than
database
transactions
and
it
is
unacceptable
that
the
failure
of
any
one
of
its
processes
results
in
the
rollback
of
the
entire
workflow
Like
traditional
transactions
the
notion
of
commit
points
can
be
used
to
define
the
atomic
unit
of
workflow
execution
and
recovery
The
normal
place
for
the
occurrence
of
commit
would
be
expected
to
be
at
the
end
of
process's
execution
However
the
atomic
unit
can
be
extended
to
include
more
than
one
process
Of
course
process
objects
can
be
composite
in
which
case
the
entire
superprocess
can
be
regarded
as
an
atomic
unit
or
atomic
units
can
be
formed
out
its
decomposed
processes
The
broader
question
of
the
appropriateness
of
database
transaction
rollback
for
workflow
recovery
then
emerges
For
one
workflow
processes
are
more
sophisticated
than
database
transactions
they
may
involve
messaging
or
they
may
be
human
oriented
tasks
Certainly
for
conceptual
level
specification
it
seems
to
make
more
sense
to
describe
what
the
desired
action
should
be
rather
than
having
to
include
its
implementation
strategy
Clearly
during
crash
type
of
scenario
the
desired
action
is
redo
of
the
crashed
process
redos
only
strategy
as
applied
in
database
management
system
DBMS
implementations
is
associated
with
rollforward
forwards
recovery
aimed
at
database
transaction
durability
We
therefore
propose
rollforward
recovery
strategy
for
failures
situations
special
type
of
abort
message
is
dedicated
for
this
failure
abort
Additionally
like
for
distributed
transaction
management
we
recognise
the
need
for
contingencies
Contengencies
are
run
when
transactions
fail
to
start
for
whatever
reason
Similarly
we
adopt
contingent
processes
in
workflows
with
basic
extension
which
allows
range
of
contingencies
for
given
numbers
of
failure
This
enhances
the
robustness
of
contingency
and
allows
for
the
forcibility
of
process
having
an
As
in
distributed
transaction
management
this
means
that
the
process
should
succeed
eventually
We
contend
that
rollforward
recovery
strategy
be
adopted
when
workflows
are
aborted
as
result
of
application
generated
errors
We
have
introduced
another
type
of
abort
message
to
convey
this
non
failure
abort
Following
advanced
transactions
models
which
allow
nested
transactions
we
adopt
compensations
Compensations
are
an
undo
mechanism
since
subtransactions
commit
and
release
their
resources
prior
to
the
parent
transaction
reaching
commit
state
If
the
parent
transaction
is
aborted
unwanted
committed
data
will
exist
in
database
We
appropriate
such
strategy
for
workflow
rollback
recovery
since
the
rollback
can
be
applied
over
committed
processes
Examples
of
compensations
in
workflow
could
include
the
logical
reverse
of
an
update
an
idempotent
update
sending
abort
messages
to
remote
services
for
notification
triggering
transitions
to
erroroneous
service
states
Business
transaction
modelling
practical
perspective
Having
described
its
main
ideas
the
detailed
modelling
concepts
and
features
of
are
illustrated
through
examples
of
real
world
business
transaction
example
This
is
based
on
road
closures
undertaken
by
the
Queensland
State
Government's
Department
of
Natural
Resources
The
full
case
study
is
described
in
This
case
study
provides
the
complementary
empirical
insight
into
An
overview
of
road
closures
is
described
in
section
while
the
business
scope
is
described
in
section
The
application
of
three
fundamental
models
the
object
process
and
service
models
are
described
in
section
section
and
section
respectively
Background
As
consequence
of
the
Westminster
System
used
in
Australia
the
government
administration
of
land
falls
under
number
of
statutes
or
legislative
acts
which
involve
number
of
statutory
authorities
In
Queensland
the
State
Government's
Department
of
Natural
Resources
under
the
Lands
Act
Lands
Act
last
issued
in
is
commissioned
to
grant
tenure
for
unallocated
state
land
and
reserved
land
In
broad
sense
this
includes
the
granting
of
ownership
through
freehold
titles
the
granting
of
custodianship
for
some
purpose
through
leasehold
titles
leases
the
establishment
of
reserves
for
national
parks
and
wildlife
etc
and
the
dedication
of
roads
which
by
definition
in
the
Land
Act
implies
public
use
These
apply
to
parcels
of
land
which
are
composed
of
one
or
more
elementary
allotments
or
lots
In
order
to
grant
tenure
the
Department
of
Natural
Resources
obtains
the
views
of
the
relevant
stakeholders
statutory
authorities
affected
landholders
and
affected
associations
in
the
community
in
order
to
determine
whether
proposed
and
potential
use
of
the
parcel
affects
the
surrounding
area's
current
and
future
land
use
and
the
current
legislation
The
statutory
authorities
include
local
governments
electricity
power
suppliers
telecommunications
carriers
and
environment
and
heritage
regulation
authorities
The
process
of
determining
whether
tenure
should
be
granted
is
complex
taking
from
days
up
to
months
During
this
period
repeated
checks
are
required
to
ensure
that
the
appropriate
requirements
are
satisfied
These
are
needed
since
different
actions
constantly
occur
on
related
aspects
of
land
For
example
during
the
process
of
investigating
whether
mining
lease
should
be
granted
an
overlapping
part
of
the
land
may
become
heritage
protected
while
another
overlapping
part
may
be
needed
for
railway
corridor
Clearly
the
three
tenures
may
result
in
incompatible
land
use
Furthermore
repeated
interaction
with
the
different
stakeholders
may
be
necessary
to
resolve
unsatisfied
requirements
During
this
period
also
business
processes
may
change
due
to
changes
in
legislation
as
well
as
in
organisational
restructures
In
short
an
effective
coordination
of
processing
requires
the
integrity
of
tenure
grants
to
be
preserved
insulation
from
business
process
change
minimisation
of
customer
interaction
The
closure
of
roads
is
particular
instance
of
tenure
allocation
Under
the
Lands
Act
the
Minister
for
Lands
approves
road
closures
This
responsibility
may
be
delegated
to
specific
persons
Apart
from
the
legal
reasons
the
approval
and
for
that
matter
the
disapproval
of
road
closures
carries
important
ramifications
For
one
the
general
public
have
certain
rights
and
expectations
to
roads
road
should
not
be
closed
for
reasons
which
include
the
current
or
potential
blockage
of
dedicated
access
to
another
parcel
the
compromise
of
the
transportation
network
environmental
degradation
some
roads
form
important
corridors
and
refuges
for
flora
and
fauna
and
the
existence
of
Native
Title
Under
the
Native
Titles
Act
Queensland
ammended
in
parcels
without
any
allocated
tenure
are
deemed
to
have
Native
Title
their
use
is
determined
by
the
Aboriginal
people
of
Australia
Figure
contains
different
examples
of
road
closures
road
may
be
closed
permanently
or
temporarily
If
permanent
it
may
be
subsumed
into
one
or
more
adjoining
parcels
as
depicted
in
and
subsumption
into
freehold
tenured
parcel
involves
Surrender
of
the
existing
title
Certificate
of
Title
and
the
issuing
of
new
title
Deed
of
Grant
Deed
of
Grant
is
title
which
signifies
the
first
tenure
of
parcel
over
the
new
parcel
subsumption
into
leasehold
tenured
parcel
involves
an
Adjustment
of
the
existing
lease
For
temporary
closures
Road
License
not
illustrated
or
Permit
to
Occupy
may
be
issued
over
an
area
where
the
State
retains
the
right
to
re
dedicate
the
area
at
any
subsequent
time
In
the
case
of
Permit
to
Occupy
the
road
does
not
lose
its
status
and
the
public's
access
cannot
be
impeded
completely
side
walk
cafe
Roads
may
be
created
into
parcels
without
subsumption
in
which
case
Deed
of
Grant
is
issued
complex
road
closure
example
not
illustrated
occurs
during
the
development
of
new
estates
where
developer
wishes
to
restructure
grid
like
parcel
arrangement
into
one
which
has
more
irregular
arrangement
typically
with
cul
de
sacs
This
attracts
more
buyers
For
this
the
existing
roads
first
need
to
be
closed
and
the
surrendered
land
needs
to
subsumed
into
the
existing
parcels
This
is
provided
through
the
Road
Closures
business
transaction
The
newly
designed
road
then
needs
to
be
opened
through
another
business
transaction
Object
Modelling
The
object
data
modelling
technique
of
is
based
on
the
Conceptual
Data
Modelling
Kernel
CDM
It
extends
the
Object
Role
Model
ORM
kernel
to
not
only
allow
modelling
of
ORM
schemas
Entity
Relationship
and
structural
Object
Oriented
schemas
Its
applicability
is
therefore
fairly
wide
It
achieves
this
through
the
provision
of
generic
mechanism
for
abstraction
In
particular
set
of
object
types
can
be
clustered
together
to
form
abstractions
for
different
structural
constructs
specialisation
heirarchies
and
aggregation
The
highest
level
object
model
for
the
road
closures
business
domain
is
depicted
in
Figure
The
three
object
types
Application
Parcel
and
Tenure
are
of
schema
abstractions
These
further
decompose
into
object
models
An
Application
plays
role
relates
to
road
area
in
with
Parcel
through
binary
relationship
split
rectangle
with
each
box
representing
role
The
converse
role
has
road
area
related
to
is
also
depicted
uniqueness
constraint
double
headed
arrow
over
both
roles
indicates
that
this
relationship
is
many
to
many
while
mandatory
role
black
dot
indicates
that
the
corresponding
role
must
be
played
In
other
words
each
Application
must
have
at
least
one
road
area
parent
block
may
also
pertain
to
an
Application
Road
areas
and
parent
blocks
have
the
same
classification
namely
Parcel
The
junction
of
roles
on
the
mandatory
role
constraint
of
Parcel
indicates
that
it
inclusively
plays
one
role
or
the
other
Road
Area
and
Parent
Block
denote
fact
types
the
object
types
and
the
relationship
types
involved
This
allows
fact
instances
as
whole
to
be
referred
to
Fact
type
names
will
not
be
further
depicted
Parcel
typically
has
Tenure
while
an
Application
requests
Tenure
Both
relationships
involve
one
to
many
uniqueness
constraint
double
headed
arrow
over
one
role
only
None
of
the
decompositions
other
than
that
for
Application
in
Figure
are
shown
At
the
top
the
reference
type
is
indicated
in
parentheses
namely
System
File
Reference
It
represents
the
way
in
which
each
Application
is
identified
YY
NN
is
the
format
for
the
reference
in
this
case
denoting
year
followed
two
digit
number
Each
Application
has
as
applicant
Party
generic
for
person
or
an
organisation
An
Application
also
is
of
type
Type
should
have
views
sought
from
set
of
Stakeholders
double
lined
object
type
indicates
its
occurrence
elsewhere
has
documents
stored
in
File
has
dates
when
it
was
written
on
received
on
lodged
on
rejected
on
gazetted
on
and
has
road
inspected
on
and
an
indication
of
whether
the
department
is
to
seek
views
from
the
Stakeholders
described
through
the
unary
role
dept
to
seek
views
The
lines
without
roles
attached
to
Date's
mandatory
role
constraint
indicates
that
all
roles
including
those
not
relevant
in
this
schema
played
involve
mandatory
inclusive
disjunction
Process
Modelling
The
process
modelling
technique
extends
Hydra's
transaction
modelling
which
incorporates
Task
Structures
and
LISA
to
include
structured
process
modelling
DFD
concepts
messaging
similar
to
complex
decisions
temporal
aspects
and
operational
error
handling
The
processing
of
road
closures
commences
with
the
arrival
of
letter
of
application
and
relevant
documents
Application
Documents
at
Service
Centre
The
Application
Lodgement
depicted
in
Figure
is
the
first
of
the
three
high
level
business
processes
to
be
executed
In
it
an
Application
File
formed
to
contain
the
documents
is
sent
to
the
relevant
Regional
Office
where
it
is
filed
away
in
the
Application
Files
by
Store
Application
An
actor
role
Service
officer
is
indicated
for
the
Application
Entry
The
convention
we
have
adopted
is
that
an
actor
role
applies
to
the
indicated
process
object
process
or
decision
and
the
process
objects
which
are
triggered
subsequently
until
another
actor
role
is
indicated
The
process
model
resembles
in
part
Hydra
task
Structure
Processes
boxes
including
an
initially
executed
process
denoted
by
the
bent
arrow
together
with
execution
triggering
arrows
between
processes
are
shown
Through
the
depictions
of
Application
Documents
and
Application
File
it
can
be
seen
that
we
have
introduced
messages
Both
are
hard
copy
messages
Application
Documents
has
been
depicted
to
arrive
asynchronously
small
arrow
embedded
in
process
This
means
the
the
receipt
sending
of
the
message
does
not
suspend
any
processing
In
section
we
will
describe
the
orthogonal
issue
of
how
the
arrival
of
message
as
an
event
triggers
the
execution
of
process
The
messaging
mode
of
Application
Files
from
Application
Entry
to
Store
Application
is
also
asynchronous
We
have
adopted
this
variation
of
notation
for
intra
model
messaging
between
processes
In
general
the
semantics
of
messaging
do
not
follow
those
of
triggering
In
business
transaction
processing
afterall
messages
are
not
aimed
directly
at
processes
but
at
containers
an
in
tray
or
mail
box
The
retrieval
sending
of
messages
from
to
containers
is
described
in
the
process
specification
To
provide
treatement
of
transient
storage
we
have
extended
the
interaction
of
Hydra
buffers
In
Hydra
buffers
permit
FIFO
first
in
first
out
queuing
protocol
In
this
has
been
generalised
for
any
such
protocol
LIFO
last
in
first
out
random
or
any
predicate
specifiable
order
An
equivalent
representation
for
Figure
which
makes
message
buffering
explicit
is
depicted
in
Figure
This
representation
is
more
preferable
when
the
buffers
add
to
the
comprehensive
value
to
the
model
Notice
the
name
of
message
need
not
be
repeated
throughout
process
model
Naming
on
its
initial
occurrences
through
messaging
or
creation
in
process
and
final
occurrences
through
messaging
or
storage
is
sufficient
In
this
case
the
initial
occurrence
of
Application
File
is
created
by
process
while
the
final
occurrence
involves
storage
Application
Documents
also
occurs
through
inbound
messaging
but
its
final
occurrence
is
not
apparent
since
it
is
contained
in
Application
Files
Included
in
process
specifications
are
pre
and
post
conditions
and
component
actions
for
database
access
major
benefit
of
using
tightly
coupled
integrated
techniques
such
as
Hydra
lies
in
the
increased
expressiveness
available
for
their
conceptual
specification
languages
In
general
such
expressiveness
is
necessary
to
capture
more
fully
process
semantics
As
basic
example
consider
the
following
LISA
formulation
for
capturing
details
of
an
Application
The
schema
assigment
of
Application
to
the
Application
Database
makes
this
possible
Of
course
the
variables
Current
App
Current
File
Ref
etc
permit
temporary
storage
during
the
data
entry
For
the
data
entry
HCI
points
have
been
introduced
slots
on
the
lower
part
of
process
symbols
The
description
of
the
form
screen
of
the
application
being
used
may
be
contained
in
this
slot
The
actual
names
have
been
omitted
from
the
discussion
much
like
CAiSE
tool
where
certain
textual
details
in
model
may
be
clicked
on
and
off
Of
course
object
schemas
are
required
to
be
assigned
to
HCI
points
and
messages
Like
databases
they
are
storage
entities
and
so
require
an
information
grammar
more
complicated
process
model
is
depicted
in
Figure
for
Application
Investigation
In
brief
it
consists
of
number
of
internal
checks
to
determine
whether
the
Application
is
valid
Preparation
for
more
detailed
investigation
Seek
Views
and
Process
Views
of
the
Stakeholders
as
part
of
the
detailed
investigation
and
Site
Inspection
as
another
part
decision
is
then
made
to
Approve
an
offer
which
if
negative
results
in
either
rejection
or
request
for
further
information
action
through
Suspend
Processing
or
if
positive
results
in
preparation
to
make
the
offer
through
Effect
Offer
Approval
In
the
description
that
follows
only
Initial
Review
Passed
Preparation
and
Seek
Views
are
further
elaborated
on
The
example
of
the
internal
checks
presents
the
need
for
an
extension
to
decision
handling
in
traditional
modelling
Under
Hydra
Task
Structures
for
example
decisions
yield
either
positive
or
negative
outcome
given
their
rules
Moreover
an
outcome
can
terminate
execution
returning
control
to
the
supertask
It
is
evident
through
this
part
of
road
closures
as
depicted
in
Figure
that
decisions
in
real
world
business
transactions
may
be
based
on
sub
decisions
In
this
example
the
complex
decision
is
refined
into
simple
decisions
each
of
which
is
executed
in
parallel
with
an
implied
synchronisation
of
their
outcomes
It
is
possible
to
build
up
powerful
complex
decisions
as
depicted
in
Figure
This
is
an
example
of
decision
network
consisting
of
simple
and
possibly
further
complex
decisions
with
execution
triggers
dependencies
between
them
Unlike
the
example
of
Figure
not
all
decisions
need
be
evaluated
as
also
seems
evident
in
decision
making
of
real
world
business
transactions
among
others
For
this
we
propose
terminating
aborts
for
decision
outcomes
which
when
executed
terminate
complex
decision
processing
Decisions
and
have
these
Furthermore
note
the
differences
in
decision
dependency
is
triggered
by
an
outcome
of
while
is
triggered
by
outcomes
of
or
and
therefore
may
be
invoked
twice
On
the
other
hand
outcomes
from
both
and
are
required
for
The
Task
Structures
synchroniser
construct
triangle
caters
for
this
further
extension
to
decision
processing
is
the
accommodation
of
messaging
In
Figure
most
decisions
require
data
from
messages
for
the
decision
rules
Also
the
messaging
of
remote
services
boxes
attached
to
the
messaging
arrows
is
illustrated
Unlike
the
previously
discussed
form
of
messaging
which
was
asynchronous
the
depicted
messages
are
synchronous
That
is
message
is
sent
out
and
an
incoming
message
is
anticipated
hence
two
embedded
arrows
From
the
time
that
the
message
is
sent
out
to
the
time
that
the
message
is
received
no
execution
proceeds
Again
through
LISA
we
illustrate
how
highly
expressive
conceptual
specification
languages
allow
quite
sophisticated
decision
rules
to
be
formulated
In
general
LISA
expressions
are
built
from
paths
between
object
type
names
and
role
names
The
following
decision
rule
pertains
to
the
positive
outcome
of
Previous
Application
assuming
two
year
threshold
Like
simple
decision
the
result
of
complex
decision
is
either
positive
or
negative
outcome
In
this
example
negative
outcome
results
in
the
execution
of
Suspend
Processing
which
is
depicted
in
Figure
In
brief
it
either
results
in
rejection
of
the
Application
or
request
for
further
information
both
of
which
result
in
the
appropriate
outgoing
notifications
sent
to
the
Interested
Stakeholders
Rejecting
an
Application
not
only
means
updating
the
state
of
object
but
ultimately
terminating
the
workflow
associated
with
the
Application
instance
In
section
section
the
subject
of
our
treatement
of
the
Principle
we
discuss
how
this
type
of
operational
error
and
other
types
are
handled
An
interesting
feature
of
this
example
is
the
use
of
recursive
decomposition
Suspend
Processing
invokes
itself
Unlike
pure
structured
decomposition
as
adopted
in
structured
process
modeling
techniques
Data
Flow
Diagrams
the
control
flow
nature
of
this
technique
permits
this
Returning
to
Initial
review
passed
in
Figure
its
positive
outcome
results
in
the
Preparation
for
detailed
investigation
of
the
Application
This
involves
publication
of
the
road
closure
intention
in
the
Government
Gazette
done
through
the
Gazettal
service
external
to
the
department
The
department
seeks
the
views
of
stakeholders
if
it
is
required
to
do
so
This
is
done
through
Seek
Views
depicted
in
Figure
First
the
Candidate
Stakeholders
need
to
be
determined
These
are
obtained
through
Parcel
Info
an
external
service
which
accesses
cadastral
database
identifying
the
surrounding
parcels
utilities
etc
Then
the
contents
of
the
message
needs
to
be
inserted
into
the
Candidate
Stakeholders
object
store
As
an
alternative
to
performing
this
through
HCI
as
would
ordinarily
be
the
case
it
is
possible
to
automate
the
message
transfer
This
requires
that
the
target
object
store
schema
and
the
source
message
schema
both
be
compatible
The
message's
schema
is
illustrated
in
Figure
Using
the
fact
type
denotations
Contact
and
Location
both
of
which
also
apply
for
the
Candidate
Stakeholders
object
store
the
following
LISA
statement
illustrates
the
automatic
message
transfer
Notice
of
Road
Closure
is
then
sent
to
each
Stakeholder
illustrating
how
bulk
messaging
the
analogue
of
bulk
database
updates
can
be
incorporated
in
LISA
Now
the
sending
of
the
messages
is
required
to
occur
no
later
than
one
day
after
the
date
of
gazettal
This
illustrates
the
need
for
temporal
constraint
in
the
postcondition
in
Seek
Views
As
an
example
of
temporal
constraint
on
preconditions
Site
Inspection
is
not
allowed
to
occur
more
than
prior
to
two
months
before
the
intention
for
road
closure
has
been
gazetted
and
indicate
the
need
for
temporal
functions
which
provide
the
start
and
end
dates
times
of
process
object
execution
This
implies
that
certain
execution
statistics
about
process
objects
should
be
maintained
This
allows
time
durations
to
also
be
used
within
constraints
for
example
for
timeouts
Also
process
execution
dependency
can
further
be
qualified
through
temporal
constraints
For
example
run
number
of
processes
at
some
time
simultaneously
parallelism
or
within
time
duration
of
each
other
sequence
run
process
repeatedly
within
certain
time
period
or
cyclically
at
time
points
repetition
Such
constraints
can
apply
to
messaging
as
well
contingent
service
access
for
process
objects
if
messages
have
not
returned
within
certain
times
Road
Closure
is
the
last
of
the
top
level
processes
Its
decomposition
depicted
in
Figure
demonstrates
two
needs
for
execution
synchronisation
Firstly
the
synchroniser
construct
may
be
used
to
ensure
that
prior
to
subsequent
processing
number
of
triggers
should
be
reached
the
first
synchroniser
of
Figure
Secondly
when
two
or
more
execution
paths
should
be
started
simultaneously
and
independent
of
any
time
the
second
synchroniser
of
Figure
Using
this
fork
operation
can
be
specified
where
one
path
returns
control
to
the
source
execution
point
Service
Model
So
far
features
of
object
and
process
modelling
techniques
have
been
presented
In
this
section
the
last
and
most
pivotal
of
the
models
the
service
model
is
described
The
service
modelling
technique
of
is
entirely
new
proposal
It
allows
business
services
to
be
explicitly
modelled
such
that
in
accordance
with
the
Principle
service
requests
are
insulated
from
the
resultant
business
processing
Recall
from
section
that
the
key
determinant
of
what
business
processing
is
required
for
given
service
request
is
the
state
of
the
service
In
turn
particular
service
state
is
dependent
on
the
success
of
the
elapsed
business
processing
Of
course
the
states
of
service
should
describe
the
lifecycle
of
service
in
way
which
is
meaningful
to
its
stakeholders
and
should
not
be
used
as
business
processing
log
It
can
be
seen
that
convenient
way
to
model
service
is
an
object
Objects
afterall
encapsulate
processes
and
their
behaviour
is
described
through
lifecycle
of
states
and
state
transitions
see
That
is
for
given
state
an
object
reacts
to
set
of
events
through
the
activation
of
actions
possibly
if
certain
conditions
are
satisfied
Applied
to
business
services
service
requests
are
specified
as
events
while
the
actions
represent
business
processes
In
general
events
represent
occurrences
which
signify
changes
of
state
in
the
business
scope
Examples
of
events
include
the
receipt
of
message
changes
in
time
and
the
termination
of
process
decision
and
the
occurrence
of
an
abort
business
service's
state
dependent
reaction
to
an
event
includes
the
triggering
of
process
model
object
Process
model
objects
of
course
trigger
other
such
objects
produce
messages
or
effect
updates
and
retrievals
from
object
stores
As
the
workflow
progresses
different
events
are
raised
and
again
the
service
object
may
react
to
these
further
propagating
processing
It
can
be
seen
that
in
the
state
centric
modelling
cognition
of
the
service
model
complements
the
process
centric
modelling
cognition
of
the
process
model
This
in
effect
represents
declaritive
versus
imperative
appropriation
in
specifications
to
effectively
capture
business
processing
semantics
That
is
to
say
the
higher
levels
of
business
processing
are
described
declaritively
through
service
models
wheras
at
lower
levels
are
decribed
more
imperatively
through
process
models
The
exclusive
adoption
of
one
dynamic
modelling
paradigm
is
considered
unsuitable
complete
state
centricity
leads
to
complete
object
orientation
which
has
the
disadvantage
of
turning
each
process
model
object
into
an
island
specification
On
the
other
hand
complete
process
centricity
would
result
in
complex
business
service
specifications
given
the
permutations
of
exceptions
of
process
invocations
for
the
different
events
The
service
model
for
the
road
closures
business
transaction
is
depicted
in
Figure
The
service
model
consists
of
normal
states
large
polygons
Lodged
Initial
review
passed
and
Application
rejected
special
states
indicating
the
birth
of
service
small
unshaded
polygon
and
the
death
of
service
small
black
shaded
polygon
and
state
transitions
arcs
The
special
states
allow
transitions
to
the
first
possible
state
Lodged
and
last
possible
state
Application
rejected
and
Title
issued
to
be
specified
within
the
same
service
context
otherwise
some
global
service
would
be
required
to
undertake
these
Of
course
this
issue
relates
to
the
suitability
and
comprehensibility
rather
than
the
expressive
power
of
the
technique
The
event
condition
action
ECA
paradigm
which
has
been
adopted
for
active
rule
specification
in
database
systems
and
conceptual
specification
languages
is
adapted
for
event
specifications
These
of
course
are
attached
to
the
service
object
state
transitions
The
first
event
is
the
arrival
of
the
message
Application
Documents
This
is
an
example
of
messaging
event
It
is
distinguished
from
an
actual
external
event
the
signing
of
contract
for
an
estate
development
In
general
the
inclusion
of
such
external
events
do
not
seem
necessary
for
workflow
specifications
although
they
could
be
captured
through
an
event
dependency
formalism
separate
to
the
workflow
specification
This
first
event
leads
to
the
service
object
instance
creation
in
the
birth
state
Upon
this
creation
it
sends
the
message
to
Application
Entry
thereby
triggering
the
workflow
described
in
Figure
The
transition
to
the
Lodged
state
occurs
when
the
Application
object
is
first
entered
into
the
Application
Database
an
example
of
database
state
event
The
expression
is
formulated
using
LISA
demonstrating
how
conceptual
data
specification
languages
can
be
used
by
ECA
languages
The
predicate
in
this
case
is
an
arbitrary
fact
type
with
mandatory
role
since
this
will
evaluate
to
true
after
the
Application
is
stored
in
the
database
No
part
follows
since
the
workflow
execution
still
continues
without
the
need
for
invoking
further
processing
This
further
illustrates
the
importance
of
service
states
capturing
the
required
perceptions
of
service
stakeholders
independent
of
the
underlying
workflow
execution
problem
may
be
found
in
the
Application
this
relates
to
the
internal
checks
done
as
part
of
the
decision
Initial
review
passed
described
in
Figure
In
this
case
Request
Further
Action
Information
may
executed
Its
issue
of
Notice
of
Further
Action
Information
message
messaging
event
but
this
time
outgoing
is
detected
by
the
service
object
for
the
next
state
transition
The
subsequent
Correspondence
like
all
incoming
messages
from
the
environment
is
sent
to
the
service
object
and
so
the
service
object
further
activates
processing
The
Correspondence
should
be
examined
and
so
no
state
change
results
Although
not
included
in
the
process
model
description
Correspondence
may
not
be
satisfactory
in
which
case
the
Suspend
Processing
may
be
reinvoked
with
the
Minister's
Delegate's
decision
to
Reject
Application
processing
event
involving
negative
decision
termination
or
positive
decision
termination
resulting
in
the
transition
to
the
Application
rejected
state
The
above
ECA
rules
provide
some
indication
of
the
types
of
events
which
service
can
react
to
In
the
full
case
study
the
need
for
the
following
further
events
types
was
identified
when
process
objects
commence
execution
process
objects
fail
to
commence
execution
over
range
of
times
terminating
aborts
occur
Also
for
temporal
constraints
we
have
identified
the
need
for
the
and
of
service
states
the
and
of
messages
Recall
the
and
of
processes
are
also
required
to
be
known
Nevertheless
we
recognise
that
the
expressive
completeness
and
suitability
of
service
ECA
language
are
an
open
issue
Exception
modelling
In
Figure
an
example
of
rollback
recovery
is
depicted
for
road
closures
In
it
the
workflow
has
progressed
to
the
point
where
an
abort
has
been
raised
to
reject
the
Application
during
Process
Views
The
elapsed
workflow
includes
the
initial
investigation
and
the
preparation
the
seeking
of
views
and
the
processing
of
one
incoming
and
problematic
view
stakeholder's
rejection
of
the
application
is
not
reconcilable
rollback
therefore
has
to
occur
The
rollback
specification
of
each
process
object
is
presented
in
the
table
It
indicates
whether
rollback
is
required
and
if
so
whether
particular
compensation
applies
From
the
table
it
appears
that
decisions
do
not
require
rollbacks
This
seems
intuitively
acceptable
since
decisions
are
simple
processes
In
complex
decision
having
terminating
abort
other
decisions
are
merely
terminated
Also
of
course
when
no
rollback
is
to
be
performed
no
compensation
applies
However
when
rollback
is
required
compensation
may
apply
when
the
process
is
not
in
the
current
commit
grain
and
therefore
when
an
undo
cannot
be
performed
In
this
example
the
rollback
strategy
is
running
Closure
Rejection
Notification
involving
messaging
containing
corrective
information
and
Revert
Preparation
involving
an
idempotent
database
update
This
illustrates
how
error
handling
can
be
localised
into
process
objects
as
opposed
to
the
traditional
approach
which
centralises
error
handling
into
single
routine
clearly
gain
in
comprehensibility
and
suitability
The
modelling
of
rollforward
recovery
is
not
discussed
An
integrated
conceptual
modelling
kernel
Following
the
motivation
and
illustration
of
modelling
concepts
and
techniques
its
definition
including
formal
syntax
is
now
provided
In
Section
the
main
concepts
are
described
and
placed
into
the
context
of
the
business
scope
The
process
modelling
technique
is
described
in
section
while
the
service
modelling
technique
is
described
in
section
The
object
modelling
technique
has
not
been
changed
from
that
described
in
and
so
no
definition
is
provided
here
Business
Scope
In
its
broadest
sense
provides
set
of
kernel
techniques
which
allow
the
domains
of
business
transaction
workflows
to
be
modelled
in
an
integrated
fashion
The
techniques
involve
object
process
and
service
modelling
The
notion
of
kernel
means
that
the
techniques
are
not
necessarily
concrete
techniques
although
they
may
be
applied
as
such
Rather
they
provide
set
of
abstract
concepts
and
features
from
which
concrete
techniques
may
be
specialised
and
further
developed
All
concepts
relate
directly
or
indirectly
to
concepts
visible
at
the
business
level
The
concepts
should
be
sufficient
while
not
necessarily
complete
for
the
business
level
That
is
the
emphasis
is
on
an
organisational
embedding
of
modelling
rather
than
full
enterprise
modelling
Furthermore
there
is
no
fundamental
difference
in
the
concepts
used
for
modelling
the
enterprise
and
IS
levels
as
in
for
example
In
general
as
observed
by
the
FRISCO
Group
ISs
are
organisational
sub
systems
and
so
the
conceptual
basis
for
IS
modelling
is
also
relevant
for
organisational
sub
systems
and
indeed
workflows
reduce
the
traditional
gaps
of
their
respective
cognitions
At
the
same
time
refinements
of
concepts
visible
at
the
business
level
may
be
introduced
in
modelling
techniques
For
example
as
we
will
see
below
processes
decisions
and
synchronisers
are
process
model
refinements
of
the
process
concept
The
highest
level
of
perception
for
modelling
is
business
scope
It
is
partitioned
into
business
domain
which
is
the
focus
of
the
modelling
and
the
business
environment
which
is
required
so
that
the
business
domain's
external
interaction
may
be
modelled
Of
course
business
scope
is
in
itself
concept
an
aggregration
and
so
itself
exists
within
context
universal
context
say
Various
forms
of
business
processing
exist
for
business
scope
strategic
planning
operational
business
transactions
Attention
is
restricted
to
operational
business
transactions
and
therefore
to
its
set
of
concepts
Crucial
to
determining
the
set
of
concepts
which
belong
in
business
scope
business
domain
and
business
environment
is
the
set
of
organisational
units
This
is
because
organisational
units
are
the
means
by
which
processing
and
storage
entities
are
dispersed
within
an
organisation
This
is
defined
through
the
function
An
organisational
hierarchy
is
structured
as
rooted
directed
acyclic
graph
of
organisational
units
where
the
top
of
each
graph
is
an
organisation
The
relation
contains
number
of
organisational
hierarchies
and
so
represents
forest
As
scopes
over
the
forest
business
scope
business
domain
and
business
environment
are
all
subsets
of
business
concepts
The
description
of
business
processing
in
business
domain
is
whole
while
that
in
the
business
environment
is
only
partial
In
other
words
not
all
concepts
used
for
the
business
domain
are
also
used
for
the
business
environment
This
is
alluded
to
by
the
Principle
which
is
intended
to
minimise
the
amount
of
business
processing
description
where
possible
Of
course
some
concepts
may
be
used
in
both
the
business
domain
and
the
business
environment
For
this
the
denotation
for
internal
qualifies
the
former
while
the
denotation
for
external
qualifies
the
latter
An
internal
organisational
unit
is
thus
defined
as
and
an
external
organisational
unit
is
defined
as
In
general
for
any
concept
the
internal
concept
is
defined
to
be
no
internal
concept
is
defined
to
be
the
external
concept
is
defined
to
be
and
no
external
concept
is
defined
to
be
The
remaining
types
of
concepts
are
set
of
actors
An
actor
is
instrumental
in
undertaking
business
transactions
Actors
as
such
do
not
undertake
the
processing
but
as
described
below
do
so
in
roles
Only
internal
actors
are
of
relevance
This
is
philosophical
rather
than
fundamental
For
example
this
view
would
be
not
be
acceptable
for
techniques
adopting
actor
centric
paradigms
set
of
roles
role
is
particular
functional
charter
required
for
one
or
more
business
transactions
Actors
are
assigned
to
roles
This
is
given
through
the
partial
function
As
with
actors
the
only
roles
of
relevance
are
the
internal
ones
set
of
processes
Processes
are
prescriptive
units
of
functionality
which
allow
business
transaction
processing
among
others
to
be
described
Typically
processes
involve
human
manual
actions
computerisable
actions
such
as
reading
writing
and
updating
data
and
undertaking
dialogues
whether
human
or
computerised
As
directly
derived
from
the
Principle
the
only
processes
of
relevance
are
the
internal
ones
Actor
roles
are
required
for
to
undertake
processes
This
is
described
by
the
partial
function
Moreover
actors
should
only
be
allocated
to
roles
required
by
processes
which
are
in
organisational
units
that
the
actors
are
assigned
to
axiom
set
of
services
Services
are
descriptive
units
of
functionality
which
allow
business
transaction
processing
among
others
to
be
described
In
fact
service
represents
mechanism
by
which
business
transactions
are
accessed
without
as
described
by
the
Principle
knowledge
of
how
the
business
transactions
are
undertaken
It
follows
that
both
internal
and
external
services
are
of
relevance
set
of
object
types
Object
types
are
either
informational
or
material
An
informational
object
Application
is
abstract
having
static
but
not
behavioural
properties
material
object
Application
Files
is
tangible
having
no
further
properties
of
interest
The
only
object
types
of
relevance
are
the
internal
ones
Although
we
have
not
provided
the
definition
of
object
modelling
technique
it
goes
without
saying
that
an
object
belongs
to
schema
definition
This
is
given
by
the
function
where
is
the
set
of
schema
names
set
of
object
stores
Object
stores
provide
persistant
structured
storage
for
objects
Of
course
they
may
store
material
object
types
car
pool
or
informational
object
types
paper
general
ledger
or
database
but
not
both
Some
object
stores
are
distributed
distributed
databases
and
so
may
reside
in
number
of
fragments
This
is
given
by
the
partial
function
where
is
the
name
of
the
fragment
The
only
object
stores
of
relevance
are
the
internal
ones
Note
the
fragments
of
distributed
database
which
lie
outside
the
boundary
of
an
organisation
are
considered
to
still
be
part
of
business
domain
This
is
because
distributed
database
is
single
logical
entity
This
is
not
true
of
federation
of
databases
accessed
by
given
process
Any
database
in
the
set
may
be
autonomous
and
may
reside
outside
the
business
domain
Access
to
any
such
external
database
should
occur
through
services
set
of
messages
Messages
are
used
to
transfer
data
during
processing
They
may
contain
structured
data
objects
or
unstructured
data
Message
types
Both
internal
and
external
messages
of
relevance
the
relevance
of
external
messages
follows
that
of
external
services
set
of
message
buffers
Message
buffers
provide
transient
unstructured
storage
of
messages
an
in
tray
an
electronic
mail
box
or
set
of
pigeon
holes
The
storage
retrieval
of
messages
to
from
message
store
follows
message
protocol
This
is
given
by
the
function
Instances
of
protocol
include
FIFO
and
FIFO
queues
random
order
or
an
order
specified
by
predicate
Map
messages
to
buffers
set
of
events
An
event
is
discrete
and
instantaneous
occurrence
representing
change
of
state
within
the
business
scope
In
its
broadest
sense
events
result
from
interactions
between
processeses
producing
or
produced
during
business
transaction
execution
changes
in
time
and
changes
in
object
states
as
result
of
database
updates
Interactions
are
discussed
in
more
detail
in
section
It
follows
that
the
events
which
domain
can
perceive
are
internal
to
the
domain
since
these
result
from
interactions
on
processes
recall
only
internal
So
for
example
the
event
of
an
arrival
of
an
Application
and
not
its
caused
event
of
the
establishing
of
contract
for
the
development
of
an
estate
is
perceived
by
the
Road
Closures
domain
In
general
the
name
of
concept
is
determined
through
the
function
where
is
the
set
of
names
Process
modelling
technique
The
process
modelling
technique
allows
the
prescriptive
aspects
of
business
transaction
processing
to
be
modelled
This
means
that
processing
which
results
directly
or
indirectly
from
service
requests
In
its
broadest
sense
process
model
consists
of
set
of
processing
entities
set
of
storage
entities
and
their
interactions
between
these
which
characterise
the
modelling
of
the
processing
Processing
entities
and
interactions
generalises
not
only
processes
which
are
visible
at
the
business
level
but
also
concepts
which
refine
processes
namely
decisions
and
synchronisers
In
fact
and
partition
Decisions
allow
moments
of
processing
uncertainty
where
possibly
non
deterministic
choice
of
execution
paths
may
be
followed
depending
on
the
outcome
of
the
decision
Synchronisers
allow
moments
of
synchronisation
common
example
of
synchronisation
like
that
depicted
in
Figure
requires
number
of
execution
paths
to
be
reached
prior
to
further
processing
being
executed
further
application
of
synchroniser
is
depicted
by
the
example
of
share
purchasing
process
of
Figure
Here
decision
is
made
to
determine
whether
Sufficient
funds
from
dynamically
updated
account
are
available
to
Purchase
share
portfolio
shares
from
number
of
types
If
not
basic
shares
are
purchased
Purchase
shares
In
either
case
when
the
processes
are
forked
off
for
the
purchase
control
is
returned
to
the
decision
to
ensure
that
the
purchasing
process
is
continuous
Interactions
between
processing
entities
are
specialised
as
triggering
and
messaging
Triggering
serves
to
activate
execution
control
flow
This
is
defined
through
the
relation
where
means
that
is
triggered
by
Messaging
as
just
described
above
serves
as
communication
mechanism
data
flow
In
particular
it
involves
the
sending
or
receiving
of
messages
which
while
having
some
effect
on
execution
control
is
an
issue
orthogonal
to
it
Only
processes
and
decisions
may
be
involved
in
messaging
hence
the
definition
of
the
set
of
non
synchronisers
Figure
illustrates
the
different
messaging
modes
Asynchronous
messaging
involves
the
sending
or
or
receiving
of
message
at
some
stage
during
the
execution
of
processing
entity
afterwhich
execution
continues
Messaging
may
also
be
synchronous
in
which
case
message
is
sent
and
execution
is
suspended
until
message
is
received
Note
any
messaging
involving
message
receipt
first
is
automatically
asynchronous
since
no
suspension
of
execution
relates
to
it
In
other
words
synchronous
messaging
involves
message
sending
first
only
Three
subsets
of
non
synchronisers
involved
in
messaging
are
defined
the
set
involving
asynchronous
inbound
messaging
the
set
involving
asynchronous
outbound
messaging
and
the
set
involving
synchronous
messaging
These
partition
The
function
yeilds
the
messages
involved
the
power
set
signifies
the
fact
the
multiple
messages
may
be
involved
Moreover
messages
are
received
either
from
the
service
local
to
the
non
synchroniser
or
from
another
non
synchroniser
in
the
same
process
model
In
other
words
messages
received
from
the
environment
are
always
received
via
the
local
service
Messages
may
be
sent
to
other
non
synchronisers
in
the
process
model
the
local
service
or
remote
services
Figure
depicts
this
scope
of
messaging
interaction
The
function
describes
the
messaging
interaction
Interaction
points
which
have
dialogue
specifications
and
protocol
and
types
HH
CC
and
HC
Should
structural
aspect
of
dialogue
specifications
have
schema
defintion
much
like
view
objects
Decomposition
feature
of
process
models
is
decomposition
where
processes
and
decisions
may
be
refined
in
detail
Hydra
allowed
processes
to
be
decomposed
however
the
decomposition
of
decision
complex
decision
is
new
proposal
We
illustrated
complex
decisions
in
Figure
and
Figure
In
general
decompositions
allow
parts
of
process
model
to
be
modularised
and
reused
For
this
the
partial
function
is
defined
to
provide
the
name
of
the
decomposition
that
the
processing
entity
belongs
to
If
this
means
that
processing
entity
is
part
of
the
decomposition
of
Of
course
the
names
of
decisions
and
processes
at
the
same
level
of
decomposition
should
not
be
the
same
Also
unlike
process
decomposition
decision
decomposition
is
only
permitted
to
have
decisions
So
that
processing
entities
are
rooted
process
model
is
required
to
have
unique
process
at
the
top
of
the
decomposition
heirarchy
Within
each
decomposition
process
model
is
required
to
have
set
of
initially
executed
entities
if
more
than
one
parallel
execution
follows
For
this
the
partial
function
is
defined
Decomposition
hierarchies
do
not
have
cyclic
constraint
the
downwards
only
decomposition
of
data
flow
diagrams
but
may
include
recursive
decomposition
Figure
contained
an
example
of
this
Two
contraints
apply
to
interactions
across
decompositions
Firstly
triggers
should
not
cross
decomposition
boundaries
Secondly
and
similarly
intra
service
messaging
should
not
cross
decomposition
boundaries
where
Storage
entities
Storage
entities
are
used
to
generalise
messages
message
stores
and
object
stores
and
partition
schema
provides
definition
pertinentto
the
storage
entities
For
messages
and
object
stores
it
represents
the
information
grammar
For
message
buffers
it
incorporates
characteristics
about
the
message
stores
types
of
messages
permissible
message
quantities
partial
function
provides
the
schema
definition
Of
course
processes
and
decisions
access
data
through
storage
entities
Following
from
the
above
discussion
direct
storage
entity
access
implies
storage
entities
within
the
same
level
of
decomposition
For
convenience
the
decomposition
names
are
distinguished
from
as
those
having
at
least
one
processing
entity
in
them
Storage
entities
can
then
be
assigned
to
decompositions
having
at
least
one
processing
entity
through
the
function
To
assist
in
the
expressive
power
of
the
processing
local
variables
may
also
be
defined
within
decomposition
hence
the
function
Processes
and
decisions
may
access
those
storage
entities
and
variables
within
their
level
of
decomposition
and
lower
They
cannot
access
those
in
higher
levels
of
decomposition
Hence
storage
entities
and
variables
have
scope
in
the
same
sense
as
scopes
of
variables
in
programming
languages
such
as
ALGOL
see
To
avoid
naming
conflicts
the
names
of
local
variables
and
storage
entities
in
that
decomposition
should
differ
Also
processes
may
reference
and
change
data
but
decisions
are
only
permitted
reference
this
is
formalised
in
the
respective
sections
below
In
addition
to
variables
data
may
be
passed
between
processes
through
message
buffers
Messages
may
be
consumed
from
or
produced
into
message
store
This
is
defined
through
the
functions
and
respectively
If
then
process
consumes
from
message
store
Note
that
if
process
does
not
consume
from
any
message
store
then
Processes
may
only
consume
from
and
produce
for
message
stores
which
are
part
of
the
same
decomposition
Processes
The
assignments
reads
writes
and
updates
which
typify
process
specifications
are
expressed
in
LISA
In
Hydra
sequence
of
these
may
be
assigned
into
LISA
transaction
classified
as
the
LISA
syntactic
category
This
should
be
extended
to
include
message
sends
oustide
the
decomposition
scope
as
distinct
from
producing
messages
in
message
stores
within
the
decomposition
Since
processes
may
be
composed
only
atomic
processes
are
assigned
LISA
transaction
Sometimes
processes
should
not
be
able
to
start
or
terminate
when
certain
conditions
are
not
fulfilled
These
conditions
can
be
expressed
by
means
of
pre
condition
and
postcondition
Pre
and
postconditions
are
expressed
by
means
of
LISA
predicates
which
in
Hydra
are
classified
into
the
LISA
category
Hence
the
functions
and
respectively
The
predicates
may
reference
the
names
of
storage
entities
and
local
variables
Also
the
special
LISA
predicate
true
can
be
used
to
indicate
that
there
is
no
pre
and
post
condition
Exclusive
processes
called
transaction
tasks
in
Hydra
are
processes
which
run
isolation
no
other
process
can
run
when
an
exclusive
process
is
running
Hence
the
set
The
notion
of
exclusive
processing
should
not
be
confused
with
exclusive
locking
which
does
allow
concurrent
execution
of
procceses
albeit
that
an
exclusive
lock
on
an
object
blocks
any
other
lock
until
the
exclusive
lock
is
released
Typical
examples
of
exclusive
processes
are
systems
maintenance
jobs
involving
database
checkpoints
and
systems
backups
or
systems
configuration
involving
installations
and
upgrades
Prior
to
starting
an
exclusive
process
all
active
processing
entities
should
be
quiesced
This
of
course
is
an
issue
of
formal
semantics
Decisions
To
allow
moments
of
uncertainty
to
be
specified
decisions
have
output
triggers
one
for
postive
outcome
and
one
for
negative
outcome
which
are
are
assigned
LISA
predicates
These
decision
rules
can
be
compared
to
guarded
commands
as
introduced
in
As
with
guarded
commands
the
decision
rules
of
decision
are
not
necessarily
disjoint
Therefore
nondeterministic
choices
can
be
modelled
The
predicates
may
refer
to
values
of
variables
and
object
instances
of
object
stores
and
messages
Synchronous
and
asynchronous
messaging
is
allowed
by
decisions
so
that
object
instances
of
messages
may
be
referenced
The
output
triggers
of
decision
may
terminate
hence
the
subset
Some
decisions
signal
an
abort
message
which
signify
the
intention
to
terminate
complex
decision
hence
the
subset
For
those
decisions
which
do
not
terminate
processing
entity
can
only
be
triggered
by
decision
if
trigger
exists
from
that
decision
to
that
processing
entity
while
the
associated
decision
rule
evaluates
to
true
Decision
rules
are
recorded
by
the
function
means
that
is
terminating
decision
that
may
lead
to
termination
if
is
fulfilled
Recovery
To
fulfill
the
Principle
the
detection
of
operational
errors
are
signalled
by
two
forms
of
abort
messages
The
first
is
failure
abort
which
as
the
name
suggests
results
from
failures
such
as
system
crashes
The
second
is
non
failure
aborts
which
are
deliberately
produced
within
business
transaction
by
process
decision
or
service
Note
aborts
used
to
terminate
decisions
are
not
type
of
non
failure
aborts
Their
function
is
more
restrictive
The
denotation
of
these
aborts
is
described
in
As
described
in
section
the
recovery
strategy
for
the
errors
involving
failure
aborts
is
rollforward
recovery
whereby
redo
operation
is
applied
to
crashed
processing
entity
If
the
processing
entity
does
not
start
after
numbers
of
restart
attempts
after
time
periods
or
after
combinations
thereof
other
processing
entities
should
be
started
Another
processing
entity
is
called
contingency
Rollforward
recovery
is
captured
through
the
irreflexive
function
Contingencies
are
defined
through
the
relation
This
denotes
the
fact
that
contingency
for
processing
entity
is
another
processing
entity
if
has
failed
to
start
times
Depending
on
the
number
number
of
contingencies
are
possible
If
equals
infinity
then
then
is
said
to
be
forcible
it
has
to
start
at
some
stage
Forcibility
is
requirement
in
distributed
transaction
processing
particularly
for
compensations
see
below
The
recovery
strategy
for
failures
involving
non
failure
generated
aborts
is
rollback
recovery
whereby
an
either
an
undo
or
compensation
or
in
fact
nothing
is
applied
to
each
processing
entity
within
the
execution
path
of
that
service
state
An
undo
simply
removes
object
store
updates
provided
that
they
are
uncommitted
the
process
was
not
committed
on
completion
of
its
execution
compensation
is
required
if
commit
occurred
Nothing
occurs
if
the
effect
of
the
process
is
considered
uncritical
Rollback
is
defined
through
the
irreflexive
function
Compensations
are
defined
through
the
relation
Service
Model
service
model
allows
the
descriptive
aspects
of
business
transaction
processing
to
be
modelled
Said
otherwise
events
which
Conclusion
The
Application
Database
being
absorbed
into
the
Tenures
Administration
System
Acknowledgements
The
authors
would
like
to
thank
the
following
staff
from
the
Department
of
Natural
Resources
Dennis
Kelly
for
information
about
on
road
closures
to
Ray
Richardson
for
information
about
tenure
administration
and
to
Nev
Cumerford
for
information
about
the
department's
business
services
activities
and
databases
alpha

